Phylogenetic networks form partial trees

A contemporary and fundamental problem faced by many evolutionary biologists is how to puzzle together a collection $\mathcal P$ of partial trees (leaf-labelled trees whose leaves are bijectively labelled by species or, more generally, taxa, each supported by e. g. a gene) into an overall parental structure that displays all trees in $\mathcal P$. This already difficult problem is complicated by the fact that the trees in $\mathcal P$ regularly support conflicting phylogenetic relationships and are not on the same but only overlapping taxa sets. A desirable requirement on the sought after parental structure therefore is that it can accommodate the observed conflicts. Phylogenetic networks are a popular tool capable of doing precisely this. However, not much is known about how to construct such networks from partial trees, a notable exception being the $Z$-closure super-network approach and the recently introduced $Q$-imputation approach. Here, we propose the usage of closure rules to obtain such a network. In particular, we introduce the novel $Y$-closure rule and show that this rule on its own or in combination with one of Meacham's closure rules (which we call the $M$-rule) has some very desirable theoretical properties. In addition, we use the $M$- and $Y$-rule to explore the dependency of Rivera et al.'s ``ring of life'' on the fact that the underpinning phylogenetic trees are all on the same data set. Our analysis culminates in the presentation of a collection of induced subtrees from which this ring can be reconstructed.

==> C_SK1/C_SK1.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{C_SK1.pstex}%
\end{picture}%
\setlength{\unitlength}{1579sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(11996,3610)(-2062,-7376)
\put( 53,-6466){\makebox(0,0)[lb]{\smash{\SetFigFont{5}{6.0}{\familydefault}{\mddefault}{\updefault}\normalsize $A_1\cap A_2\cap A_3 \not=\emptyset $}}}
\put(1028,-7336){\makebox(0,0)[lb]{\smash{\SetFigFont{5}{6.0}{\familydefault}{\mddefault}{\updefault}\normalsize (a)}}}
\put(128,-5311){\makebox(0,0)[lb]{\smash{\SetFigFont{5}{6.0}{\familydefault}{\mddefault}{\updefault}\normalsize $A_1\cap \tilde{A_2}\cap \tilde{A_3}=\emptyset$}}}
\put(-2062,-4051){\makebox(0,0)[lb]{\smash{\SetFigFont{5}{6.0}{\familydefault}{\mddefault}{\updefault}\normalsize $\tilde{A_1}\cap \tilde{A_2}\cap A_3 \not=\emptyset$}}}
\put(2273,-4066){\makebox(0,0)[lb]{\smash{\SetFigFont{5}{6.0}{\familydefault}{\mddefault}{\updefault}\normalsize $\tilde{A_1}\cap A_2\cap \tilde{A_3} \not=\emptyset $}}}
\put(9901,-5191){\makebox(0,0)[lb]{\smash{\SetFigFont{5}{6.0}{\familydefault}{\mddefault}{\updefault}\normalsize $\tilde{A_1}$}}}
\put(7876,-7336){\makebox(0,0)[lb]{\smash{\SetFigFont{5}{6.0}{\familydefault}{\mddefault}{\updefault}\normalsize (b)}}}
\put(9601,-4411){\makebox(0,0)[lb]{\smash{\SetFigFont{5}{6.0}{\familydefault}{\mddefault}{\updefault}\normalsize $A_2$}}}
\put(9001,-7186){\makebox(0,0)[lb]{\smash{\SetFigFont{5}{6.0}{\familydefault}{\mddefault}{\updefault}\normalsize $A_3$}}}
\put(9451,-6511){\makebox(0,0)[lb]{\smash{\SetFigFont{5}{6.0}{\familydefault}{\mddefault}{\updefault}\normalsize $\tilde{A_3}$}}}
\put(9901,-5911){\makebox(0,0)[lb]{\smash{\SetFigFont{5}{6.0}{\familydefault}{\mddefault}{\updefault}\normalsize $A_1$}}}
\put(8851,-3886){\makebox(0,0)[lb]{\smash{\SetFigFont{5}{6.0}{\familydefault}{\mddefault}{\updefault}\normalsize $\tilde{A_2}$}}}
\end{picture}

